Lagrangian Duality in Quantum Optimization: Overcoming QUBO Limitations for Constrained Problems

We propose an approach to solving constrained combinatorial optimization problems based on embedding the concept of Lagrangian duality into the framework of adiabatic quantum computation. Within the setting of circuit-model fault-tolerant quantum computation, we demonstrate that this approach achieves a quadratic improvement in circuit depth and maintains a constraint-independent circuit width in contrast to the prevalent approach of solving constrained problems via reformulations based on the quadratic unconstrained binary optimization (QUBO) framework. Our study includes a detailed review of the limitations encountered when using QUBO for constrained optimization. We show that the proposed method overcomes these limitations by encoding the optimal solution at an energetically elevated level of a simpler problem Hamiltonian, which results in substantially more resource-efficient quantum circuits. We consolidate our strategy with a detailed analysis on how the concepts of Lagrangian duality such as duality gap and complementary slackness relate to the success probability of sampling the optimal solution. Our findings are illustrated by benchmarking the Lagrangian dual approach against the QUBO approach using the NP-complete binary knapsack problem.

==> circuit_diagrams/lagrangian_circuit.tikz <==
\begin{tikzpicture}[scale=1.500000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (186.000000, 52.500000);
% Drawing wires
% Line 4: q1 W
\draw[color=black] (0.000000,45.000000) -- (186.000000,45.000000);
% Line 5: q2 W
\draw[color=black] (0.000000,30.000000) -- (186.000000,30.000000);
% Line 6: q3 W
\draw[color=black] (0.000000,15.000000) -- (186.000000,15.000000);
% Line 7: q4 W
\draw[color=black] (0.000000,0.000000) -- (186.000000,0.000000);
% Done with wires; drawing gates
% Line 10: q1 G $RZ$ width=17
\begin{scope}
\draw[fill=white] (14.500000, 45.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (14.500000, 45.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (14.500000, 45.000000) node {$RZ$};
\end{scope}
% Line 11: q2 G $RZ$ width=17
\begin{scope}
\draw[fill=white] (14.500000, 30.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (14.500000, 30.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (14.500000, 30.000000) node {$RZ$};
\end{scope}
% Line 12: q3 G $RZ$ width=17
\begin{scope}
\draw[fill=white] (14.500000, 15.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (14.500000, 15.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (14.500000, 15.000000) node {$RZ$};
\end{scope}
% Line 13: q4 G $RZ$ width=17
\begin{scope}
\draw[fill=white] (14.500000, -0.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (14.500000, -0.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (14.500000, -0.000000) node {$RZ$};
\end{scope}
% Line 16: q1 G $RX$ width=17
\begin{scope}
\draw[fill=white] (43.500000, 45.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (43.500000, 45.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (43.500000, 45.000000) node {$RX$};
\end{scope}
% Line 17: q2 G $RX$ width=17
\begin{scope}
\draw[fill=white] (43.500000, 30.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (43.500000, 30.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (43.500000, 30.000000) node {$RX$};
\end{scope}
% Line 18: q3 G $RX$ width=17
\begin{scope}
\draw[fill=white] (43.500000, 15.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (43.500000, 15.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (43.500000, 15.000000) node {$RX$};
\end{scope}
% Line 19: q4 G $RX$ width=17
\begin{scope}
\draw[fill=white] (43.500000, -0.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (43.500000, -0.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (43.500000, -0.000000) node {$RX$};
\end{scope}
% Line 21: q1 q2 G $RXX$ width=20
\draw (74.000000,45.000000) -- (74.000000,30.000000);
\begin{scope}
\draw[fill=white] (74.000000, 37.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\clip (74.000000, 37.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\draw (74.000000, 37.500000) node {$RXX$};
\end{scope}
% Line 22: q2 q3 G $RXX$ width=20
\draw (106.000000,30.000000) -- (106.000000,15.000000);
\begin{scope}
\draw[fill=white] (106.000000, 22.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\clip (106.000000, 22.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\draw (106.000000, 22.500000) node {$RXX$};
\end{scope}
% Line 23: q3 q4 G $RXX$ width=20
\draw (138.000000,15.000000) -- (138.000000,0.000000);
\begin{scope}
\draw[fill=white] (138.000000, 7.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\clip (138.000000, 7.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\draw (138.000000, 7.500000) node {$RXX$};
\end{scope}
% Line 24: q1 q4 G $RXX$ width=20
\draw (170.000000,45.000000) -- (170.000000,0.000000);
\begin{scope}
\draw[fill=white] (170.000000, 22.500000) +(-45.000000:14.142136pt and 40.305087pt) -- +(45.000000:14.142136pt and 40.305087pt) -- +(135.000000:14.142136pt and 40.305087pt) -- +(225.000000:14.142136pt and 40.305087pt) -- cycle;
\clip (170.000000, 22.500000) +(-45.000000:14.142136pt and 40.305087pt) -- +(45.000000:14.142136pt and 40.305087pt) -- +(135.000000:14.142136pt and 40.305087pt) -- +(225.000000:14.142136pt and 40.305087pt) -- cycle;
\draw (170.000000, 22.500000) node {$RXX$};
\end{scope}
\draw[color=black,dashed] (160.000000, 30.000000) -- (180.000000, 30.000000);
\draw[color=black,dashed] (160.000000, 15.000000) -- (180.000000, 15.000000);
% Done with gates; drawing ending labels
% Done with ending labels; drawing cut lines and comments
% Done with comments
\end{tikzpicture}


==> circuit_diagrams/qubo_circuit.tikz <==
\begin{tikzpicture}[scale=1.500000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (218.000000, 52.500000);
% Drawing wires
% Line 4: q1 W
\draw[color=black] (0.000000,45.000000) -- (218.000000,45.000000);
% Line 5: q2 W
\draw[color=black] (0.000000,30.000000) -- (218.000000,30.000000);
% Line 6: q3 W
\draw[color=black] (0.000000,15.000000) -- (218.000000,15.000000);
% Line 7: q4 W
\draw[color=black] (0.000000,0.000000) -- (218.000000,0.000000);
% Done with wires; drawing gates
% Line 10: q1 G $RZ$ width=17
\begin{scope}
\draw[fill=white] (14.500000, 45.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (14.500000, 45.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (14.500000, 45.000000) node {$RZ$};
\end{scope}
% Line 11: q2 G $RZ$ width=17
\begin{scope}
\draw[fill=white] (14.500000, 30.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (14.500000, 30.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (14.500000, 30.000000) node {$RZ$};
\end{scope}
% Line 12: q3 G $RZ$ width=17
\begin{scope}
\draw[fill=white] (14.500000, 15.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (14.500000, 15.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (14.500000, 15.000000) node {$RZ$};
\end{scope}
% Line 13: q4 G $RZ$ width=17
\begin{scope}
\draw[fill=white] (14.500000, -0.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (14.500000, -0.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (14.500000, -0.000000) node {$RZ$};
\end{scope}
% Line 16: q1 q2 G $RZZ$ width=20
\draw (45.000000,45.000000) -- (45.000000,30.000000);
\begin{scope}
\draw[fill=white] (45.000000, 37.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\clip (45.000000, 37.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\draw (45.000000, 37.500000) node {$RZZ$};
\end{scope}
% Line 17: q3 q4 G $RZZ$ width=20
\draw (45.000000,15.000000) -- (45.000000,0.000000);
\begin{scope}
\draw[fill=white] (45.000000, 7.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\clip (45.000000, 7.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\draw (45.000000, 7.500000) node {$RZZ$};
\end{scope}
% Line 18: q1 q3 G $RZZ$ width=20
\draw (77.000000,45.000000) -- (77.000000,15.000000);
\begin{scope}
\draw[fill=white] (77.000000, 30.000000) +(-45.000000:14.142136pt and 29.698485pt) -- +(45.000000:14.142136pt and 29.698485pt) -- +(135.000000:14.142136pt and 29.698485pt) -- +(225.000000:14.142136pt and 29.698485pt) -- cycle;
\clip (77.000000, 30.000000) +(-45.000000:14.142136pt and 29.698485pt) -- +(45.000000:14.142136pt and 29.698485pt) -- +(135.000000:14.142136pt and 29.698485pt) -- +(225.000000:14.142136pt and 29.698485pt) -- cycle;
\draw (77.000000, 30.000000) node {$RZZ$};
\end{scope}
\draw[color=black,dashed] (67.000000, 30.000000) -- (87.000000, 30.000000);
% Line 19: q2 q3 G $RZZ$ width=20
\draw (109.000000,30.000000) -- (109.000000,15.000000);
\begin{scope}
\draw[fill=white] (109.000000, 22.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\clip (109.000000, 22.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\draw (109.000000, 22.500000) node {$RZZ$};
\end{scope}
% Line 20: q2 q4 G $RZZ$ width=20
\draw (141.000000,30.000000) -- (141.000000,0.000000);
\begin{scope}
\draw[fill=white] (141.000000, 15.000000) +(-45.000000:14.142136pt and 29.698485pt) -- +(45.000000:14.142136pt and 29.698485pt) -- +(135.000000:14.142136pt and 29.698485pt) -- +(225.000000:14.142136pt and 29.698485pt) -- cycle;
\clip (141.000000, 15.000000) +(-45.000000:14.142136pt and 29.698485pt) -- +(45.000000:14.142136pt and 29.698485pt) -- +(135.000000:14.142136pt and 29.698485pt) -- +(225.000000:14.142136pt and 29.698485pt) -- cycle;
\draw (141.000000, 15.000000) node {$RZZ$};
\end{scope}
\draw[color=black,dashed] (131.000000, 15.000000) -- (151.000000, 15.000000);
% Line 21: q1 q4 G $RZZ$ width=20
\draw (173.000000,45.000000) -- (173.000000,0.000000);
\begin{scope}
\draw[fill=white] (173.000000, 22.500000) +(-45.000000:14.142136pt and 40.305087pt) -- +(45.000000:14.142136pt and 40.305087pt) -- +(135.000000:14.142136pt and 40.305087pt) -- +(225.000000:14.142136pt and 40.305087pt) -- cycle;
\clip (173.000000, 22.500000) +(-45.000000:14.142136pt and 40.305087pt) -- +(45.000000:14.142136pt and 40.305087pt) -- +(135.000000:14.142136pt and 40.305087pt) -- +(225.000000:14.142136pt and 40.305087pt) -- cycle;
\draw (173.000000, 22.500000) node {$RZZ$};
\end{scope}
\draw[color=black,dashed] (163.000000, 30.000000) -- (183.000000, 30.000000);
\draw[color=black,dashed] (163.000000, 15.000000) -- (183.000000, 15.000000);
% Line 24: q1 G $RX$ width=17
\begin{scope}
\draw[fill=white] (203.500000, 45.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (203.500000, 45.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (203.500000, 45.000000) node {$RX$};
\end{scope}
% Line 25: q2 G $RX$ width=17
\begin{scope}
\draw[fill=white] (203.500000, 30.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (203.500000, 30.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (203.500000, 30.000000) node {$RX$};
\end{scope}
% Line 26: q3 G $RX$ width=17
\begin{scope}
\draw[fill=white] (203.500000, 15.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (203.500000, 15.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (203.500000, 15.000000) node {$RX$};
\end{scope}
% Line 27: q4 G $RX$ width=17
\begin{scope}
\draw[fill=white] (203.500000, -0.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\clip (203.500000, -0.000000) +(-45.000000:12.020815pt and 8.485281pt) -- +(45.000000:12.020815pt and 8.485281pt) -- +(135.000000:12.020815pt and 8.485281pt) -- +(225.000000:12.020815pt and 8.485281pt) -- cycle;
\draw (203.500000, -0.000000) node {$RX$};
\end{scope}
% Done with gates; drawing ending labels
% Done with ending labels; drawing cut lines and comments
% Done with comments
\end{tikzpicture}

